Double-lined Spectroscopic Binaries from the LAMOST Low-Resolution Survey

We report on a data-driven spectral model that we have developed for the identification of double-lined spectroscopic binary stars (SB2s) in the LAMOST low-resolution survey (R$\sim$1800). Employing simultaneous fitting with both single-star and binary-star models, we detected over 4800 SB2 candidates, where both components are detectably contributing to the spectrum, from an initial pool of 2.6 million objects. Tests show that our model favors FGK-type main-sequence binaries with high mass ratio ($q\geq$ 0.7) and large radial velocity separation ($\Delta \rm RV \geq$ 100~km$\,$s$^{-1}$). Almost all of these candidates are positioned above the main sequence in the color-magnitude diagram, indicating their binary nature. Additionally, we utilized various observational data, including spectroscopy, photometry, parallax, and extinction, to determine multiple physical parameters such as the effective temperature, age, metallicity, radial velocity, mass, mass ratio, stellar radius, along with their associated uncertainties for these SB2 candidates. For the 44 candidates with seven or more observational epochs, we provide complete orbital solutions. We make available catalogs containing various stellar parameters for identified SB2 systems.

==> README.txt <==
Dear Editor,
I resubmit the revised manuscript to the Astrophysical Journal Supplement Series 
with title 

"Double-lined Spectroscopic Binaries from the LAMOST Low-Resolution Survey"

The authors are: Junhui Liu, Bo Zhang, Jianfeng Wu and Yuan-Sen Ting

The contact persons for this submission is Bo Zhang and Jianfeng Wu:

	Bo Zhang
	Key Laboratory of Space Astronomy and Technology, 
	National Astronomical Observatories, 
	Chinese Academy of Sciences, Beijing 100101,
	China
	Email address: bozhang@nao.cas.cn

	Jianfeng Wu
	Department of Astronomy, Xiamen University
	Xiamen, Fujian 361005
	China
	Email address: wujianfeng@xmu.edu.cn 

The institution, Xiamen University, will be responsible for the page
charges.

Twenty-nine files (including this README file) are to be transmitted.
The relevant files for the manuscript are the following:

Figures:
1. Flow_Chart.png
2. CCF_template_distribution_iso.png
3. Teff_logg_MH_AM.png
4. label_compare.png
5. reverse_RV.png
6. Multi_epoch_object_paper.png
7. Corner_multi_obs.png
8. qfit_Dchi2_density.png
9. Parameters_compare.png
10. completeness.png
11. Find_criteria_E1_E2.png
12. RV_standard.png
13. Confusion_Matrix.png
14. Compare_single&binary_model.png
15. ASAS_type_compress_obsid.png
16. CMD_Precision_20240704.png
17. Gaint_7000_4000.png
18. color_Teff_7000_4000.png
19. Different_bands_ebv_dis_7000_4000.png
20. period_compare_29_7000_4000.png
21. light_curve_RV_curve.png
22. OtherType_7000_4000.png
23. Parameters.png

Tables:
24. Table_3.csv
25. Table_5.txt

Others:
26. aastex62.cls
27. ms_review1.tex
28. reference.bib
29. README.txt (This file)  


The text files of Tables 3 and 5 are machine readable form of the
entire tables. Part of each table is shown in the main text for
presentation purpose.

Thank you,
------------------------------------------------------------
Jianfeng Wu
Department of Astronomy, Xiamen University
No. 422, Siming South Road,
Xiamen, Fujian, China.
Email: wujianfeng@xmu.edu.cn
------------------------------------------------------------
